Early Results from the HUMDRUM Survey: A Small, Earth-mass Planet Orbits TOI-1450A

M dwarf stars provide us with an ideal opportunity to study nearby small planets. The HUMDRUM (HUnting for M Dwarf Rocky planets Using MAROON-X) survey uses the MAROON-X spectrograph, which is ideally suited to studying these stars, to measure precise masses of a volume-limited ($<\,30$ pc) sample of transiting M dwarf planets. TOI-1450 is a nearby (22.5 pc) binary system containing a M3 dwarf with a roughly 3000 K companion. Its primary star, TOI-1450A, was identified by $TESS$ to have a 2.04d transit signal, and is included in the HUMDRUM sample. In this paper, we present MAROON-X radial velocities which confirm the planetary nature of this signal and measure its mass at a nearly 10% precision. The 2.04d planet, TOI-1450Ab, has $R_b\,=\,1.13\,\pm\,0.04\,R_\oplus$ and $M_b\,=\,1.26\,\pm\,0.13\,M_\oplus$. It is the second-lowest-mass transiting planet with a high-precision RV mass measurement. With this mass and radius, the planet's mean density is compatible with an Earth-like composition. Given its short orbital period and slightly sub-Earth density, it may be amenable to $JWST$ follow-up to test whether the planet has retained an atmosphere despite extreme heating from the nearby star. We also discover a non-transiting planet in the system with a period of 5.07 days and a $M\mathrm{sin}i_c\,=\,1.53\,\pm\,0.18\,M_\oplus$. We also find a 2.01d signal present in the systems's $TESS$ photometry that likely corresponds to the rotation period of TOI-1450A's binary companion, TOI-1450B. TOI-1450A, meanwhile, appears to have a rotation period of approximately 40 days, which is in-line with our expectations for a mid-M dwarf.

==> TOI1450_RVs.csv <==
t,channel,run,rv,erv,crx,ecrx,ha,eha
2321.07733,red,Apr21,-5.89,0.72,17.44,10.77,0.61022,0.00433
2321.07733,blue,Apr21,-8.48,1.22,18.59,18.21,0.58238,0.00373
2324.09946,red,Apr21,-7.93,0.83,12.59,9.2,0.61664,0.00547
2324.09946,blue,Apr21,-5.15,1.44,15.96,24.91,0.60315,0.00463
2324.99367,red,Apr21,-4.97,0.68,-4.11,12.68,0.68869,0.00444
2324.99367,blue,Apr21,-3.1,1.44,9.66,28.29,0.65631,0.00386
2327.08873,red,Apr21,-4.24,0.64,-13.24,7.4,0.62483,0.0038
2327.08873,blue,Apr21,-3.83,1.08,-10.45,20.66,0.60734,0.00334
2328.11465,red,Apr21,-6.81,0.63,10.52,8.36,0.61645,0.00362
2328.11465,blue,Apr21,-5.41,1.03,-37.62,17.57,0.5969,0.0032
2333.0661,red,Apr21,-8.99,0.77,21.43,9.4,0.60578,0.0049
2333.0661,blue,Apr21,-8.63,1.35,-29.84,18.75,0.58751,0.00413
2333.97407,red,Apr21,-9.76,0.62,17.84,10.53,0.59576,0.00364
2333.97407,blue,Apr21,-11.61,1.32,7.62,30.16,0.58411,0.00316
2335.01474,blue,Apr21,-9.34,0.94,-34.06,15.47,0.59839,0.00263
2335.01474,red,Apr21,-9.53,0.56,14.85,7.32,0.59688,0.00293
2358.91733,blue,May21,-4.85,1.74,-20.97,29.96,0.58932,0.00482
2358.91733,red,May21,-6.71,0.79,1.77,10.2,0.60443,0.0059
2358.9258,blue,May21,-6.88,1.61,-26.34,27.93,0.59263,0.0045
2358.9258,red,May21,-5.45,0.75,12.84,11.41,0.60871,0.00538
2358.9344,blue,May21,-6.16,1.55,-25.2,25.7,0.587,0.00439
2358.9344,red,May21,-4.52,0.73,3.25,10.02,0.61415,0.00529
2359.11571,red,May21,-4.6,0.66,-6.45,9.99,0.61234,0.00461
2359.11571,blue,May21,-6.23,1.28,-12.4,24.92,0.60703,0.00403
2359.12394,red,May21,-5.18,0.65,-2.46,8.99,0.61462,0.00444
2359.12394,blue,May21,-4.74,1.25,-0.44,24.04,0.59434,0.00385
2359.13231,red,May21,-6.43,1.06,-12.88,13.57,0.62115,0.00453
2359.13231,blue,May21,-3.83,1.76,-23.39,20.44,0.59673,0.00392
2360.0731,red,May21,-4.44,0.73,1.22,10.14,0.59433,0.00495
2360.0731,blue,May21,-6.68,1.34,26.73,23.74,0.58905,0.00429
2360.08119,blue,May21,-8.73,1.36,28.68,21.28,0.58954,0.00429
2360.08119,red,May21,-7.27,0.73,-5.37,10.79,0.60643,0.00503
2360.08924,red,May21,-5.9,0.85,-8.48,10.03,0.60858,0.00619
2360.08924,blue,May21,-5.59,1.6,1.91,26.86,0.59165,0.00519
2360.88596,blue,May21,-3.66,2.01,20.98,40.67,0.57613,0.00513
2360.88596,red,May21,-2.51,0.81,2.67,12.28,0.58025,0.00625
2360.89418,red,May21,-4.05,0.83,-36.29,9.24,0.58903,0.00642
2360.89418,blue,May21,-4.8,1.95,47.83,41.74,0.59459,0.00532
2360.90241,blue,May21,-3.74,1.99,58.33,33.03,0.58887,0.0056
2360.90241,red,May21,-3.77,0.89,-18.31,13.46,0.58928,0.00685
2361.88905,red,May21,-3.51,0.63,6.53,10.45,0.60234,0.00462
2361.88906,blue,May21,-7.32,1.6,-70.38,35.11,0.58923,0.00393
2361.89731,red,May21,-4.36,0.57,3.71,8.48,0.6258,0.00407
2361.89731,blue,May21,-4.33,1.42,-35.31,28.33,0.60793,0.00351
2361.90535,red,May21,-4.84,0.56,-8.09,9.94,0.6086,0.0039
2361.90535,blue,May21,-3.47,1.33,-22.99,21.31,0.6017,0.00339
2362.08898,red,May21,-4.79,0.52,-14.96,8.49,0.60736,0.00331
2362.08898,blue,May21,-5.67,0.96,-6.52,17.24,0.59492,0.00298
2362.09716,blue,May21,-6.61,1.05,-6.72,12.84,0.62221,0.00325
2362.09716,red,May21,-5.58,0.55,-5.48,7.63,0.63541,0.00363
2362.10525,blue,May21,-8.42,1.06,-3.5,22.24,0.60646,0.00324
2362.10525,red,May21,-4.73,0.56,-5.67,7.35,0.62591,0.00365
2362.11367,blue,May21,-7.54,0.96,-0.48,16.87,0.59711,0.00288
2362.11367,red,May21,-4.68,0.51,6.24,5.68,0.61672,0.0032
2362.12172,red,May21,-5.98,0.52,-5.61,6.72,0.60927,0.00327
2362.12172,blue,May21,-5.72,1,-7.38,13.34,0.5916,0.00293
2362.90121,red,May21,-6.45,0.53,1.75,9.81,0.60515,0.00357
2362.90121,blue,May21,-7.88,1.28,8.53,26.38,0.58885,0.00312
2362.90924,blue,May21,-7.54,1.09,35.78,22.27,0.58404,0.00269
2362.90924,red,May21,-5.9,0.47,-3.15,6.62,0.60087,0.00304
2362.91731,red,May21,-6.97,0.46,-3.49,5.27,0.59073,0.00291
2362.91731,blue,May21,-5.43,1.02,27.26,19.72,0.58538,0.00262
2363.0098,blue,May21,-7.41,0.89,14.62,15.91,0.58734,0.00263
2363.0098,red,May21,-5.99,0.47,3.33,7.98,0.59776,0.00293
2363.01794,red,May21,-5.33,0.47,-11.89,7.1,0.59646,0.00294
2363.01794,blue,May21,-7.49,0.89,13.05,14.24,0.58345,0.00263
2363.0265,red,May21,-6.65,0.46,-11.09,7.62,0.60699,0.00287
2363.0265,blue,May21,-6.66,0.86,31.5,11.96,0.59947,0.00259
2363.89536,blue,May21,-7.7,1.35,37.47,21.24,0.63344,0.00354
2363.89536,red,May21,-4.66,0.57,-0.56,8.64,0.63968,0.00405
2363.90328,blue,May21,-8.94,1.28,19.18,24.79,0.63156,0.0035
2363.90328,red,May21,-5.63,0.58,-16.51,8.91,0.64543,0.00404
2363.91151,blue,May21,-7.54,1.19,24.7,20.88,0.62771,0.00329
2363.91151,red,May21,-5.84,0.55,0.03,7.62,0.64042,0.00375
2364.09479,red,May21,-6.51,0.54,2.59,9.53,0.59796,0.00351
2364.09479,blue,May21,-8.36,1,-4.03,16.72,0.58555,0.00315
2364.10292,red,May21,-6.44,0.55,6.32,9.22,0.59489,0.00351
2364.10292,blue,May21,-5.75,1,14.37,16.33,0.58152,0.00314
2364.11172,red,May21,-7.27,0.52,6.08,6.53,0.5952,0.0033
2364.11172,blue,May21,-7.6,0.97,10.11,13.76,0.58618,0.00299
2364.11983,blue,May21,-9.6,0.99,6,15.51,0.57734,0.00301
2364.11983,red,May21,-6.27,0.52,8.8,8.24,0.59401,0.00335
2365.00178,blue,May21,-4.91,0.91,-5.48,14.65,0.5938,0.00276
2365.00178,red,May21,-3.71,0.5,-16.31,5.96,0.60497,0.0031
2365.01003,red,May21,-4.38,0.48,-14.3,7.59,0.59787,0.00296
2365.01003,blue,May21,-7.09,0.87,-4.13,13.06,0.59561,0.00268
2365.01814,red,May21,-4.98,0.48,-10.58,7.04,0.59362,0.00295
2365.01814,blue,May21,-5.93,0.87,10.49,15.88,0.58613,0.00271
2366.09814,blue,May21,-5.67,1,-31.88,17.25,0.58927,0.00309
2366.09814,red,May21,-4.4,0.53,-13.06,8.19,0.607,0.00346
2366.10637,blue,May21,-3.78,1.05,12.02,16.89,0.58943,0.00326
2366.10637,red,May21,-4.99,0.56,-5.87,5.95,0.59704,0.00365
2366.11459,red,May21,-4.57,0.61,1.61,7.94,0.59727,0.0041
2366.11459,blue,May21,-4.67,1.17,-12.85,16.3,0.58473,0.00361
2367.08422,blue,May21,-4.22,1.04,-2.72,15.28,0.58109,0.00323
2367.08422,red,May21,-3.35,0.56,-0.3,8.16,0.60259,0.00363
2367.09253,blue,May21,-2.95,1.01,11.46,17.04,0.5903,0.00311
2367.09253,red,May21,-3.33,0.54,-0.29,9.78,0.59541,0.00345
2367.10059,blue,May21,-6.52,0.96,25.3,15.56,0.60009,0.00296
2367.10059,red,May21,-3.98,0.51,3.21,9.85,0.60951,0.00326
2367.88607,blue,May21,0.58,1.17,1.85,23.51,0.59843,0.00285
2367.88607,red,May21,-2.27,0.48,-1.5,7.14,0.61558,0.00323
2367.89422,red,May21,-4.37,0.48,-1.66,7.02,0.61006,0.00313
2367.89422,blue,May21,-1.68,1.1,8.92,19.05,0.59755,0.00279
2367.90227,blue,May21,-0.58,1.09,20.19,26.04,0.6011,0.00288
2367.90227,red,May21,-2.94,0.49,6.69,6.4,0.60655,0.00321
2368.06117,blue,May21,-3.7,0.96,18.81,14.52,0.59137,0.00299
2368.06117,red,May21,-4.39,0.52,1.69,5.74,0.60348,0.00332
2368.06922,blue,May21,-2.5,1,39.32,17.97,0.58772,0.00312
2368.06922,red,May21,-3.58,0.54,0.7,7.09,0.59638,0.00348
2368.07734,blue,May21,-4.57,1.07,-7.51,18.33,0.5881,0.00333
2368.07734,red,May21,-3.61,0.57,-15.59,9.42,0.60718,0.00374
2439.90381,red,Aug21,-7.27,0.68,2.1,9.71,0.61358,0.00406
2439.90381,blue,Aug21,-4.28,1.25,27.98,16.8,0.60539,0.00354
2441.8213,red,Aug21,-5.17,0.57,-1.81,6.32,0.6515,0.00307
2441.8213,blue,Aug21,-5.11,0.99,9.78,14.95,0.64338,0.00276
2449.79748,red,Aug21,-5.49,0.57,-3.89,8.26,0.62103,0.00294
2449.79748,blue,Aug21,-3,0.96,10.5,13.63,0.6139,0.00265
2514.76769,red,Nov21,-2.85,0.63,2.67,5.82,0.60574,0.0034
2514.76769,blue,Nov21,-0.09,1.28,-21.56,21.61,0.58549,0.00305
2516.68828,blue,Nov21,0.49,0.94,-3.05,11.77,0.57911,0.00254
2516.68828,red,Nov21,-1.92,0.56,1.15,7.12,0.60267,0.00278
2518.71054,red,Nov21,-0.94,0.55,-6.68,6.59,0.59097,0.0026
2518.71054,blue,Nov21,1.27,0.93,15.49,13.15,0.56541,0.00238
2521.76587,blue,Nov21,-2.35,1.63,16.92,23.67,0.58738,0.0038
2521.76587,red,Nov21,-4.98,0.74,2.36,8.84,0.59004,0.00441
2526.71262,red,Nov21,-0.73,0.9,3.98,11.91,0.58646,0.00551
2526.71262,blue,Nov21,-3.66,1.7,36.74,21.36,0.58335,0.00461
2529.6849,red,Nov21,-2.42,0.8,15.27,10.1,0.60187,0.00467
2529.6849,blue,Nov21,-2.24,1.46,26.92,19.15,0.5945,0.004
2530.68571,red,Nov21,-0.87,0.8,8.51,9.79,0.60222,0.00473
2530.68571,blue,Nov21,-2.1,1.5,9.55,23.37,0.59236,0.00405
2530.69405,blue,Nov21,-0.23,1.57,32.65,25.15,0.59331,0.00431
2530.69405,red,Nov21,-2.75,0.84,-21.92,9.36,0.59682,0.00505
2531.68569,blue,Nov21,-0.9,1.7,19.39,26.51,0.57582,0.00461
2531.68569,red,Nov21,-3.31,0.91,2.04,14.35,0.58461,0.00554
2663.10953,blue,MAp22,-0.72,1.04,14.26,15.79,0.56147,0.00328
2663.10953,red,MAp22,-1.33,0.58,10.07,7.93,0.5755,0.00369
2665.13658,blue,MAp22,0.09,0.74,10.79,9.88,0.55959,0.00253
2665.13658,red,MAp22,0.38,0.47,0.71,6.82,0.57038,0.00276
2671.08355,blue,MAp22,-0.14,0.78,5.07,12.64,0.5753,0.00265
2671.08355,red,MAp22,0.99,0.49,5.75,7.19,0.58561,0.00296
2678.04635,blue,MAp22,0.54,0.92,-0.66,12.59,0.57499,0.00321
2678.04635,red,MAp22,1.44,0.56,0.84,9.34,0.60047,0.00361
2679.06746,red,MAp22,-0.14,0.73,7.37,10.7,0.61486,0.00505
2679.06746,blue,MAp22,0.26,1.24,10.74,19.94,0.59112,0.00433
2683.12873,blue,MAp22,-1.53,1.07,0.14,17.31,0.59872,0.00387
2683.12873,red,MAp22,-0.64,0.65,-2.73,7.98,0.62845,0.00434
2685.08217,blue,MAp22,0.91,0.68,13.22,9.91,0.57827,0.0024
2685.08217,red,MAp22,1.7,0.44,5.23,4.51,0.59778,0.0026
2689.09822,blue,MAp22,-0.72,0.94,4.56,12.29,0.59097,0.00324
2689.09822,red,MAp22,2.51,0.58,11.79,7.92,0.59722,0.00366
2693.05827,blue,MAp22,-0.45,0.72,16.59,11.21,0.59547,0.0025
2693.05827,red,MAp22,0.96,0.46,8.64,6.7,0.60602,0.0028
2695.12178,blue,MAp22,2.61,0.68,19.36,10.44,0.57898,0.00237
2695.12178,red,MAp22,3.66,0.45,12.91,5.59,0.58882,0.00261
2696.07058,blue,MAp22,1.64,0.81,-8.27,11.22,0.58307,0.00284
2696.07058,red,MAp22,4.68,0.52,20.9,6.95,0.59176,0.00319
2697.02514,red,MAp22,0.56,0.47,18.34,6.53,0.58939,0.00281
2697.02514,blue,MAp22,-0.72,0.73,23.96,11.74,0.57413,0.00253
2724.08876,red,May22,1.43,0.43,3.14,6.09,0.59987,0.00249
2724.08876,blue,May22,0.51,0.65,13.37,9.1,0.58977,0.00228
2726.10574,red,May22,4.64,0.57,-5.51,8.06,0.59674,0.00358
2726.10574,blue,May22,6.2,0.9,13.65,14.08,0.58539,0.00315
2730.08416,red,May22,3.95,0.49,19.44,6.08,0.61514,0.00298
2730.08416,blue,May22,1.68,0.77,12.85,10.68,0.61067,0.0027
2731.10272,blue,May22,3.17,0.95,26.39,12.5,0.59462,0.00324
2731.10272,red,May22,5.31,0.57,14.34,7.74,0.6104,0.00377
2733.06411,red,May22,3.21,0.51,15.66,5.67,0.59831,0.00312
2733.06411,blue,May22,1.06,0.8,3.26,11.99,0.58674,0.00279
2770.06622,blue,Jul22,6.47,0.91,17.65,12.72,0.58651,0.00311
2770.06622,red,Jul22,8.36,0.55,-3.11,6.96,0.60098,0.00352
2771.94823,blue,Jul22,5.9,0.66,6.85,10.52,0.59587,0.00232
2771.94823,red,Jul22,7.36,0.43,-10.69,6.89,0.60701,0.00253
2772.04319,blue,Jul22,6.9,0.88,15.23,13.74,0.5923,0.00308
2772.04319,red,Jul22,7.71,0.55,17.66,5.97,0.60338,0.00347
2776.02392,red,Jul22,6.26,0.51,15.83,7.6,0.59406,0.00311
2776.02392,blue,Jul22,1.78,0.81,15.2,10.93,0.59005,0.0028
2780.05039,red,Jul22,2.22,0.54,12.46,6.63,0.59539,0.0033
2780.05039,blue,Jul22,1.1,0.86,18.21,14.48,0.57091,0.00302
2780.98539,red,Jul22,2.26,0.31,13.09,5.21,0.60096,0.00164
2780.98539,blue,Jul22,0.21,0.45,17.24,5.36,0.57528,0.00152
2782.00808,blue,Jul22,-0.91,1.01,38.49,12.69,0.57005,0.00349
2782.00808,red,Jul22,2.61,0.61,0.92,10.52,0.59681,0.00398
2785.96721,red,Jul22,3.72,0.47,11.05,7.92,0.60713,0.00289
2785.96721,blue,Jul22,3.54,0.75,12.97,12.65,0.59151,0.00263
2789.95311,blue,Jul22,1.65,0.4,9.32,5.33,0.58441,0.00135
2789.95311,red,Jul22,3.31,0.27,4.45,3.25,0.59467,0.00145
2793.87888,red,Jul22,4.41,0.47,3.98,6.33,0.58639,0.00284
2793.87888,blue,Jul22,1.7,0.74,20.49,11.09,0.58523,0.00258
2794.87848,blue,Jul22,1.19,1.64,15.04,23.13,0.57321,0.00573
2794.87848,red,Jul22,8.42,0.92,23.51,13.71,0.58571,0.00684
2798.90189,red,Jul22,5.36,0.56,5.09,9.37,0.59858,0.00354
2798.90189,blue,Jul22,1.13,0.9,2.7,12.65,0.59489,0.00315
2802.8802,blue,Jul22,2.31,1.03,13.79,13.53,0.59456,0.0036
2802.8802,red,Jul22,4.24,0.63,13.05,12.47,0.59271,0.00412
2805.98412,blue,Jul22,-0.39,1.41,7.15,21.32,0.59153,0.00487
2805.98412,red,Jul22,5.39,0.82,13.54,10.89,0.59341,0.00586
3118.90122,blue,Jul23,3.71,0.69,14.15,11.64,0.57428,0.00238
3118.90122,red,Jul23,6.53,0.46,11.69,6.78,0.58532,0.00254
3118.97744,red,Jul23,6.41,0.46,-5.92,7.25,0.585,0.00248
3118.97744,blue,Jul23,5.56,0.68,8.89,8,0.56791,0.00232
3119.09385,blue,Jul23,4.83,0.64,11.42,8.37,0.58146,0.00216
3119.09385,red,Jul23,6.55,0.43,3.23,6.27,0.58291,0.00232
3119.78913,blue,Jul23,6.54,0.68,12.76,9.04,0.56065,0.00229
3119.78913,red,Jul23,7.16,0.46,2.34,5.45,0.57403,0.00245
3119.88294,blue,Jul23,6.21,1.14,11.25,16.71,0.59347,0.00398
3119.88294,red,Jul23,7.33,0.72,-7.4,9.59,0.6003,0.00448
3120.91597,red,Jul23,5.36,0.53,-12.71,5.48,0.57763,0.00307
3120.91597,blue,Jul23,4.86,0.82,7.67,13.89,0.57152,0.00285
3121.05958,blue,Jul23,4.97,0.75,10.55,10.06,0.59155,0.0026
3121.05958,red,Jul23,7.14,0.5,3.98,7.4,0.60433,0.00284
3122.90882,blue,Jul23,1.8,0.95,-7.69,14.58,0.58176,0.00324
3122.90882,red,Jul23,3.6,0.6,3.22,7.26,0.5935,0.00363
3123.82558,blue,Jul23,2.63,0.63,4.81,11.26,0.57619,0.00213
3123.82558,red,Jul23,4.91,0.43,1.8,8.28,0.58278,0.00228
3123.9475,blue,Jul23,2.99,0.6,7.66,8.41,0.57797,0.00203
3123.9475,red,Jul23,4.56,0.41,0.67,5.43,0.59385,0.00218
3124.05237,blue,Jul23,2.72,0.61,7.16,8.63,0.57486,0.00206
3124.05237,red,Jul23,4.37,0.41,-3.23,6.86,0.58322,0.00219
3124.99847,blue,Jul23,2.2,0.7,5.72,12.06,0.59577,0.00244
3124.99847,red,Jul23,4.74,0.47,2.97,6.72,0.61075,0.00264
3127.99605,blue,Jul23,5.21,0.75,15.14,12.46,0.57291,0.00254
3127.99605,red,Jul23,7.73,0.49,1.08,6,0.58415,0.00278
3130.96321,red,Jul23,5.81,0.55,-1.25,6.71,0.5787,0.00319
3130.96321,blue,Jul23,4.75,0.85,0.75,11.08,0.56335,0.00288
3131.06953,blue,Jul23,3.63,0.8,22.29,14.3,0.56474,0.00277
3131.06953,red,Jul23,6.13,0.52,-4.04,7.23,0.57596,0.00297
3131.88768,blue,Jul23,8.14,0.76,11.12,12.01,0.57261,0.0026
3131.88768,red,Jul23,9.09,0.5,-5.83,5.23,0.57617,0.00282
3132.91587,blue,Jul23,4.47,0.79,-7.65,11.76,0.56669,0.00272
3132.91587,red,Jul23,5.61,0.51,-9.19,7.35,0.57954,0.00291
3133.90929,blue,Jul23,5.12,0.59,8.31,7.14,0.56471,0.00201
3133.90929,red,Jul23,6.75,0.4,-2.83,5.92,0.5812,0.00212
3136.02606,red,Jul23,9.1,0.46,10.81,5.86,0.58443,0.00253
3136.02606,blue,Jul23,7.46,0.69,16.65,8.05,0.55689,0.00239

